Portal Effective Theories: A framework for the model independent description of light hidden sector interactions

We present a framework for the construction of portal effective theories (PETs) that couple effective field theories of the Standard Model (SM) to light hidden messenger fields. Using this framework we construct electroweak and strong scale PETs that couple the SM to messengers carrying spin zero, one half, or one. The electroweak scale PETs encompass all portal operators up to dimension five, while the strong scale PETs additionally contain all portal operators of dimension six and seven that contribute at leading order to quark-flavour violating transitions. Using the strong scale PETs, we define a set of portal currents that couple hidden sectors to QCD, and construct portal chiral perturbation theories ($\chi$PTs) that relate these currents to the light pseudoscalar mesons. We estimate the coefficients of the portal $\chi$PT Lagrangian that are not fixed by SM observations using non-perturbative matching techniques and give a complete list of the resulting one- and two-meson portal interactions. From those, we compute transition amplitudes for three golden channels that are used in hidden sector searches at fixed target experiments: i) charged kaon decay into a charged pion and a spin zero messenger, ii) charged kaon decay into a charged lepton and a spin one half messenger, and iii) neutral pion decay into a photon and a spin one messenger. Finally, we compare these amplitudes to specific expressions for models featuring light scalar particles, axion-like particles, heavy neutral leptons, and dark photons.

==> energyscale.pgf <==
\begin{tikzpicture}
\lstyle

\setlength{\parindent}{0ex}
\setlength{\fboxsep}{1pt}
\newcommand{\background}[1]{\raisebox{0pt}[0ex][0ex]{\colorbox{white}{#1}}}

\newcommand{\lowerleft}{0.062}
\newcommand{\lowerright}{0.990}

\pgfplotsset{
  all/.style = {
    axis x line = middle,
    axis y line = none,
    ymin=.5,
    ymax=3,
    height=3cm,
    overlay,
    x axis line style={<->},
  },
  upper/.style = {
    all,
    xmin = 0.003,
    xmax = 10000,
    xtick = {
      0.004,
      0.064,
      0.095,
      0.343,
      0.82,
      4.924,
      80,
      174,
      2190,
      7000
    }
  },
  lower/.style = {
    all,
    at={($(axis1.south west) + (0,-12ex)$)},,
    xmin = \lowerleft,
    xmax = \lowerright,
    xtick = {
      0.064,
      0.077,
%       0.095,
      0.134,
      0.137,
      0.188,
      0.272,
      0.296,
      0.343,
      0.434,
      0.495,
      0.548,
      0.640,
      0.820,
      0.958
%       0.959
%       1.250
    }
  },
  swap/.style = {
    x tick label style = {
      anchor=south,
      yshift=\pgfkeysvalueof{/pgfplots/major tick length}
    }
  }
}

\begin{loglogaxis}[
  name=axis1,
  upper,
  swap,
  xticklabels = {
    2--5,
    64\hspace{.5em}\mbox{},
    \hspace{.5em}95,
    343,
    803,
    4.9,
    80,
    174,
    2.19,
    $v\ll$
  }
]
\addplot [draw=none] coordinates {(1,1.1)};
\coordinate (MeV left) at (axis cs:0.003,2);
\coordinate ((MeV right) at (axis cs:1.2,2);
\coordinate (GeV left) at (axis cs:3,2);
\coordinate (GeV right) at (axis cs:230,2);
\coordinate (TeV left) at (axis cs:1000,2);
\coordinate (TeV right) at (axis cs:5000,2);
\coordinate (epsilon left) at (axis cs:0.0639,3);
\coordinate (epsilon right) at (axis cs:174,3);
\coordinate (epsilons left) at (axis cs:174,3);
\coordinate (epsilons right) at (axis cs:7000,3);
\coordinate (upper left) at (axis cs:\lowerleft,1);
\coordinate (upper right) at (axis cs:\lowerright,1);
\end{loglogaxis}

\draw[<->] (MeV left) -- node[below]{MeV}((MeV right);
\draw[<->] (GeV left) -- node[below]{GeV}(GeV right);
\draw[<->] (TeV left) -- node[below]{TeV}(TeV right);

\begin{loglogaxis}[
  lower,
  xticklabels = {
    \hspace{1em}64,
    77,
%     95,
    134\hspace{1.5em}\mbox{},
    \hspace{1.5em}137,
    188,
    272\hspace{1.5em}\mbox{},
    296,
    343,
    434\hspace{.5em}\mbox{},
    495\hspace{.5em}\mbox{},
    \hspace{.5em}548,
    640,
    803\hspace{0.5em}\mbox{},
    958\hspace{1em}\mbox{}
%     \hspace{1.25em}959
%     \hspace{.25em}1250
  }
]
\addplot [draw=none] coordinates { (1, 1.1) };
\coordinate (lower left) at (axis cs:\lowerleft,1);
\coordinate (lower right) at (axis cs:\lowerright,1);
\coordinate (MeV left) at (axis cs:\lowerleft,0.5);
\coordinate (MeV right) at (axis cs:\lowerright,0.5);
\end{loglogaxis}

\draw[<->] (MeV left)-- node[above]{MeV} (MeV right);
\draw [dashed] (upper left) -- (lower left);
\draw [dashed] (upper right) -- (lower right);
\draw[|-|] (epsilon left) -- node[below]{2720} node[above]{$\epsilon_{\EW}^{-\nicefrac{1}{2}}$} (epsilon right);
\draw[|-|, dashed] (epsilons left) -- node[above]{$\epsilon_{\UV}^{-1}$} (epsilons right);


\begin{loglogaxis}[
  upper,
  xticklabels = {
    \hspace{1em}$m_{\up,\down}$,
    $\fp$,
    \hspace{.5em}$m_\strange$,
    $\Lambda_{\QCD}$,
    $\Lambda_{\cPT}$,
    \colorbox{white}{$\B$},
    $m_W$,
    $v$,
    $\Lambda_{\SM}$,
    $f_{\UV}$
  }
]
\addplot [draw=none] coordinates {(2200,1.1)};
\end{loglogaxis}

\begin{loglogaxis}[
  name=axis2,
  lower,
  swap,
  xticklabels={
    \strut\hspace{1.5em}\background{$\fp$},
    \strut$\sqrt[4]{\chi}$,
%     \strut$m_\strange$,
    \strut$\sqrt{\B m_\light}\hspace{3.5em}$,
    \strut$\hspace{1.5em}m_\pi$,
    \strut$\sqrt[4]{\chi_0}$,
    \strut$\sqrt[3]{\Sigma_\light}\hspace{3em}$,
    \strut$\sqrt[3]{\Sigma_\strange}\hspace{.5em}$,
    \strut$\Lambda_{\QCD}$,
    \strut$\sqrt[3]{\Sigma_{G\light}}\hspace{1.25em}$,
    \strut$m_K$\hspace{0em}\mbox{},
    \strut$m_\eta$\hspace{0em}\mbox{},
    \strut\background{$\sqrt{\B m_\strange}$}\hspace{0em}\mbox{},
    \strut\background{$\Lambda_{\cPT}$}\hspace{0.5em}\mbox{},
    \strut{$\begin{aligned}&m_{\eta^\prime}\\[-1ex]&\mth\end{aligned}$}\vspace{10ex}\hspace{.5em}\mbox{}
%     \strut\hspace{1em}\background{$\mth$}
%     \strut$\B$
  }
]
% \addplot [draw=none] coordinates {(1,1.1)};
% \coordinate (epsilonss left) at (axis cs:0.0639,0.3);
% \coordinate (epsilonss right) at (axis cs:1.250,0.3);
\end{loglogaxis}
% \draw[|-|] (epsilonss left) -- node[above]{19.2} node[below]{$\epsilon_b^{-\nicefrac{1}{2}}$} (epsilonss right);
\end{tikzpicture}


==> feynman-4-vertex.pgf <==
\begin{feyn}[node distance = \height/2 and \width/2]
\vertex (a1);
\vertex[below = of a1] (c0);
\vertex[right = of c0, fill, circle, inner sep = 2pt] (c1) {};
\vertex[right = of c1] (c2);
\vertex[below = of c0] (b1);
\vertex[at = (a1-|c2)] (a3);
\vertex[at = (b1-|c2)] (b3);
\diagram*{
{[edges = fermion]
(b1) -- (c1) -- (a1),
(a3) -- (c1) -- (b3),
}};
\end{feyn}


==> feynman-s-channel.pgf <==
\begin{feyn}[node distance = \height/2 and \width/4]
\vertex (a1);
\vertex[below = of a1] (c0);
\vertex[right = of c0] (c1);
\vertex[right = of c1] (c4);
\vertex[right = of c4] (c2);
\vertex[below = of c0] (b1);
\vertex[right = of c2] (c3);
\vertex[at = (a1-|c3)] (a3);
\vertex[at = (b1-|c3)] (b3);
\diagram*{
{[edges = fermion]
(b1) -- (c1) -- (a1),
(a3) -- (c2) -- (b3),
},
(c2) -- [gluon, edge label' = $g$] (c1)};
\end{feyn}

